A hybrid high-order scheme for the stationary, incompressible magnetohydrodynamics equations

We propose and analyse a hybrid high-order (HHO) scheme for stationary incompressible magnetohydrodynamics equations. The scheme has an arbitrary order of accuracy and is applicable on generic polyhedral meshes. For sources that are small enough, we prove error estimates in energy norm for the velocity and magnetic field, and $L^2$-norm for the pressure; these estimates are fully robust with respect to small faces, and of optimal order with respect to the mesh size. Using compactness techniques, we also prove that the scheme converges to a solution of the continuous problem, irrespective of the source being small or large. Finally, we illustrate our theoretical results through 3D numerical tests on tetrahedral and Voronoi mesh families.

==> data/TetGen_k0_v01.dat <==
hMax VelocityEnergyError MagneticEnergyError VelocityL2Error MagneticL2Error PressureEnergyError LagrangeEnergyError
1.22501 0.8237 0.364288 1.52444 0.796186 0.943861 0.042278
0.558943 0.57324 0.20214 0.672 0.193848 0.657256 0.0332595
0.499828 0.458493 0.164352 0.457658 0.137328 0.416803 0.0238105
0.39203 0.39481 0.129511 0.357482 0.0874693 0.316102 0.0186525
0.313068 0.324175 0.101282 0.236094 0.0554858 0.208557 0.0139947
0.256759 0.265248 0.0788319 0.16633 0.0363738 0.145338 0.0104426


==> data/TetGen_k0_v01_with_fluid_pressure.dat <==
hMax VelocityEnergyError MagneticEnergyError PressureEnergyError LagrangeEnergyError VelocityL2Error MagneticL2Error FluidPressureError
1.22501 0.818972 0.356319 0.935045 0.0415752 1.49339 0.760025 0.939164
0.558943 0.572178 0.202127 0.658222 0.0329524 0.673519 0.19312 0.774365
0.499828 0.458264 0.164315 0.424685 0.0239036 0.460984 0.136935 0.57412
0.39203 0.394763 0.129543 0.326959 0.0187875 0.36106 0.0873762 0.482393
0.313068 0.324171 0.101297 0.21584 0.0141428 0.23908 0.0554057 0.386467
0.256759 0.265254 0.0788397 0.149687 0.0105619 0.168535 0.0362994 0.302942


==> data/TetGen_k0_v01_with_fluid_pressure_version_2.dat <==
hMax VelocityEnergyError MagneticEnergyError PressureEnergyError LagrangeEnergyError VelocityL2Error MagneticL2Error FluidPressureError
1.22501 0.818972 0.356319 0.935045 0.0415752 1.49339 0.760025 0.939164
0.558943 0.572178 0.202127 0.658222 0.0329524 0.673519 0.19312 0.774365
0.499828 0.458264 0.164315 0.424685 0.0239036 0.460984 0.136935 0.57412
0.39203 0.394763 0.129543 0.326959 0.0187875 0.36106 0.0873762 0.482393
0.313068 0.324171 0.101297 0.21584 0.0141428 0.23908 0.0554057 0.386467
0.256759 0.265254 0.0788397 0.149687 0.0105619 0.168535 0.0362994 0.302942


==> data/TetGen_k1_v01.dat <==
hMax VelocityEnergyError MagneticEnergyError VelocityL2Error MagneticL2Error PressureEnergyError LagrangeEnergyError
1.22501 0.614804 0.356169 1.00185 0.747718 1.46956 0.06867
0.558943 0.20165 0.0676751 0.196946 0.0614504 0.148021 0.0119492
0.499828 0.168257 0.0486172 0.123869 0.035593 0.144308 0.00745758
0.39203 0.123469 0.0283376 0.0740182 0.0164878 0.0816423 0.00434657
0.313068 0.0762367 0.0154212 0.0363129 0.00720022 0.0493392 0.00248729
0.256759 0.0513734 0.0096724 0.0202794 0.00351439 0.036271 0.00157738


==> data/TetGen_k1_v01_with_fluid_pressure.dat <==
hMax VelocityEnergyError MagneticEnergyError PressureEnergyError LagrangeEnergyError VelocityL2Error MagneticL2Error FluidPressureError
1.22501 0.560638 0.287541 0.791872 0.0449592 0.931523 0.550496 0.900584
0.558943 0.201588 0.0677501 0.147534 0.0119729 0.196937 0.0614649 0.241407
0.499828 0.168279 0.0486784 0.119253 0.00752312 0.123962 0.0354689 0.198292
0.39203 0.123473 0.0283526 0.0823525 0.00439128 0.0740434 0.0163925 0.136457
0.313068 0.0762348 0.0154212 0.049156 0.00250003 0.0363311 0.00715611 0.0817903
0.256759 0.0513713 0.0096726 0.0326375 0.00158269 0.0202855 0.00349492 0.0545997


==> data/TetGen_k2_nu01.dat <==
hMax VelocityEnergyError MagneticEnergyError PressureEnergyError LagrangeEnergyError VelocityL2Error MagneticL2Error
1.22501 0.296503 0.137741 0.536461 0.0365259 0.624667 0.262167
0.558943 0.0561947 0.00995832 0.0455727 0.00215448 0.0500223 0.00840333
0.499828 0.0338815 0.00573717 0.0308938 0.00118354 0.0253778 0.00442192
0.39203 0.0197568 0.00275025 0.0152368 0.000534216 0.011567 0.00156882
0.313068 0.00991488 0.0011707 0.0075033 0.000238829 0.00467597 0.000556784
0.256759 0.00524163 0.000603435 0.00394496 0.000124378 0.00202435 0.000227495


==> data/TetGen_k2_v01.dat <==
hMax VelocityEnergyError MagneticEnergyError VelocityL2Error MagneticL2Error PressureEnergyError LagrangeEnergyError
1.22501 0.296504 0.137732 0.624629 0.262183 0.535543 0.0365291
0.558943 0.0561946 0.00995892 0.0500237 0.00840501 0.0458157 0.00215413
0.499828 0.0338814 0.00573741 0.0253786 0.00442271 5449.96 226.688
0.39203 0.0197568 0.00275029 0.0115673 0.00156902 16.9587 44435.7
0.313068 0.00991488 0.00117071 0.00467607 0.000556788 6704.87 118521


==> data/TetGen_k2_v01_with_fluid_pressure.dat <==
hMax VelocityEnergyError MagneticEnergyError PressureEnergyError LagrangeEnergyError VelocityL2Error MagneticL2Error FluidPressureError
1.22501 0.296504 0.137732 0.535538 0.0365277 0.624629 0.262183 0.709248
0.558943 0.0561946 0.00995892 0.0455513 0.00215408 0.0500237 0.008405 0.0800724
0.499828 0.0338814 0.00573741 0.0308847 0.00118343 0.0253785 0.00442277 0.0477282
0.39203 0.0197568 0.00275029 0.015235 0.000534176 0.0115673 0.00156901 0.0254973
0.313068 0.00991488 0.00117071 0.00750292 0.00023882 0.00467607 0.000556829 0.0129799
0.256759 0.00524163 0.000603437 0.00394485 0.000124376 0.00202438 0.000227508 0.0067285


==> data/TetGen_k2_v03.dat <==
hMax VelocityEnergyError MagneticEnergyError VelocityL2Error MagneticL2Error PressureEnergyError LagrangeEnergyError
1.22501 0.730178 0.150429 1.14717 0.175872 4.95782 0.0781383
0.558943 0.0490604 0.00991313 0.0306151 0.00535251 0.0837306 0.00400971
0.499828 0.028243 0.00577231 0.0150387 0.0025843 0.124087 0.00225713
0.39203 0.0165416 0.00301865 0.0067772 0.00101296 0.0232257 0.00111023
0.313068 0.00806949 0.00140373 0.00273013 0.000389677 0.014028 0.0005358


==> data/TetGen_mesh_data.dat <==
hMax NCells NIFaces Skew 
1.22501 19 24 21.9041
0.558943 216 368 28.8076
0.499828 408 719 36.7659
0.39203 816 1459 57.4793
0.313068 1504 2755 68.2669
0.256759 2925 5472 61.2623


==> data/Voro1_k0_v01.dat <==
hMax VelocityEnergyError MagneticEnergyError VelocityL2Error MagneticL2Error PressureEnergyError LagrangeEnergyError
0.812294 0.792919 0.425441 1.63124 0.954871 1.15117 0.0388212
0.58902 0.699056 0.365253 1.46753 0.613628 1.02968 0.0325937
0.460131 0.671112 0.28626 1.30641 0.401912 0.910679 0.0285754
0.364984 0.601171 0.236805 1.06901 0.280461 0.800694 0.0216818
0.317082 0.539668 0.194836 0.882832 0.200232 0.698301 0.0201442


==> data/Voro1_k0_v01_with_fluid_pressure.dat <==
hMax VelocityEnergyError MagneticEnergyError PressureEnergyError LagrangeEnergyError VelocityL2Error MagneticL2Error FluidPressureError
0.812294 0.791666 0.426307 1.13502 0.0376679 1.62475 0.959469 1.32335
0.58902 0.702472 0.35687 1.01816 0.0308652 1.48034 0.598214 1.01109
0.460131 0.651601 0.316302 0.857655 0.0237865 1.27473 0.529913 0.920238
0.364984 0.601017 0.236843 0.80218 0.021586 1.06907 0.280688 0.818557
0.317082 0.539576 0.194864 0.700451 0.0201092 0.88325 0.200352 0.728456


==> data/Voro1_k0_v1.dat <==
hMax VelocityEnergyError MagneticEnergyError VelocityL2Error MagneticL2Error PressureEnergyError LagrangeEnergyError
0.812294 2.08901 1.06212 1.36428 0.657266 4.57013 0.138163
0.58902 1.51029 0.853318 1.05874 0.438694 1.42649 0.136429
0.460131 1.24535 0.691534 0.788161 0.284761 1.04691 0.0758393
0.364984 1.03015 0.57991 0.563084 0.198654 0.819955 0.0557611
0.317082 0.862874 0.486075 0.409518 0.136954 0.679752 0.0465352


==> data/Voro1_k1_v01.dat <==
hMax VelocityEnergyError MagneticEnergyError VelocityL2Error MagneticL2Error PressureEnergyError LagrangeEnergyError
0.812294 0.519553 0.25227 1.41107 0.529282 0.870176 0.044362
0.58902 0.40237 0.159987 0.973171 0.293479 0.51998 0.0304985
0.460131 0.30326 0.0937768 0.646303 0.137453 0.287855 0.0167443
0.364984 0.229707 0.0606626 0.423972 0.0751299 0.185014 0.00919369
0.317082 0.175471 0.0403059 0.277148 0.0428553 0.137524 0.00541878


==> data/Voro1_k1_v01_with_fluid_pressure.dat <==
hMax VelocityEnergyError MagneticEnergyError PressureEnergyError LagrangeEnergyError VelocityL2Error MagneticL2Error FluidPressureError
0.812294 0.518074 0.252014 0.84133 0.0436238 1.40874 0.528967 0.878658
0.58902 0.402238 0.16008 0.52468 0.0303467 0.972374 0.293797 0.584003
0.460131 0.303252 0.0938161 0.292044 0.0168492 0.646178 0.137484 0.369423
0.364984 0.229715 0.0606805 0.186801 0.0093247 0.424032 0.0750838 0.246822
0.317082 0.175472 0.0403079 0.136897 0.00551016 0.277239 0.0427958 0.18241


==> data/Voro1_k2_nu01.dat <==
hMax VelocityEnergyError MagneticEnergyError PressureEnergyError LagrangeEnergyError VelocityL2Error MagneticL2Error
0.812294 0.282137 0.0985822 0.346405 0.0203764 0.980783 0.230969
0.58902 0.178452 0.0398074 0.190727 0.00836511 0.495875 0.0683791
0.460131 0.0968185 0.0170552 0.0909309 0.00268819 0.219069 0.0230109
0.364984 0.0578327 0.00857361 0.0486153 0.00111558 0.110195 0.0100624
0.317082 0.0357336 0.00469736 0.0290193 0.000539978 0.0569584 0.00484032


==> data/Voro1_k2_v01_with_fluid_pressure.dat <==
hMax VelocityEnergyError MagneticEnergyError PressureEnergyError LagrangeEnergyError VelocityL2Error MagneticL2Error FluidPressureError
0.812294 0.28214 0.098584 0.346406 0.0203748 0.980807 0.230975 0.446943
0.58902 0.178452 0.0398078 0.19069 0.00836277 0.495879 0.0683809 0.244575
0.460131 0.0968184 0.0170553 0.0909242 0.00268725 0.219068 0.0230116 0.118155
0.364984 0.0578327 0.00857369 0.0486134 0.00111529 0.110195 0.0100627 0.0651062
0.317082 0.0357336 0.00469739 0.0290186 0.000539869 0.0569584 0.00484044 0.0391306


==> data/Voro1_mesh_data.dat <==
hMax NCells NIFaces Skew 
0.8123 29 114 22.7995
0.5890 66 297 41.1736
0.4601 130 640 48.4324
0.3650 228 1196 67.0979 
0.3171 356 2034 63.5861

